Source Tracing: Detecting Voice Spoofing

Recent anti-spoofing systems focus on spoofing detection, where the task is only to determine whether the test audio is fake. However, there are few studies putting attention to identifying the methods of generating fake speech. Common spoofing attack algorithms in the logical access (LA) scenario, such as voice conversion and speech synthesis, can be divided into several stages: input processing, conversion, waveform generation, etc. In this work, we propose a system for classifying different spoofing attributes, representing characteristics of different modules in the whole pipeline. Classifying attributes for the spoofing attack other than determining the whole spoofing pipeline can make the system more robust when encountering complex combinations of different modules at different stages. In addition, our system can also be used as an auxiliary system for anti-spoofing against unseen spoofing methods. The experiments are conducted on ASVspoof 2019 LA data set and the proposed method achieved a 20\% relative improvement against conventional binary spoof detection methods.

==> 1.txt <==
                                              rawnet2                    resnet34              whole
conversion: 
0     RNN related                2297                          2517                                      2538
3     VAE*                               1239                           893                                    1656                    
8     bona fide                      1636                            1635                                    1638                                                          

spk: 
0   VAE                                 0                                      0                            1656                                             
1   one hot                          1362                                  955                                2538                                                    
5   bona fide                         1635                                1636                                1638                                                       

waveform generator:                                                                                                                                                
0    nn                                      1207                               1559                                1656                                           
1    non-nn                             1662                                  1733                              2538                                                   
2    bona fide                          1636                                    1634                            1638                                                      

==> Latex08150944 2/1.txt <==
                                              rawnet2                    resnet34              whole
conversion: 
0     RNN related                2297                          2517                                      2538
3     VAE*                               1239                           893                                    1656                    
8     bona fide                      1636                            1635                                    1638                                                          

spk: 
0   VAE                                 0                                      0                            1656                                             
1   one hot                          1362                                  955                                2538                                                    
5   bona fide                         1635                                1636                                1638                                                       

waveform generator:                                                                                                                                                
0    nn                                      1207                               1559                                1656                                           
1    non-nn                             1662                                  1733                              2538                                                   
2    bona fide                          1636                                    1634                            1638                                                      
